Simultaneous efficiency measurements of $b$- and $c$-jets in $t\bar{t}$ events from $\sqrt{s}=13.6$ TeV $pp$ collision data collected with the ATLAS detector

This paper reports simultaneous measurements of the efficiencies with which $b$-jets are identified, and $c$-jets are misidentified as $b$-jets, by the single-transformer-based GN2 tagger that is currently used in the ATLAS experiment at the LHC. The measurements use $t\bar{t}$ events where one of the $W$ bosons decays into an electron or muon and a neutrino, and the other decays into a quark-antiquark pair, together with the known $t\to bW$ and $W\to cs$ branching fractions. The data were collected from $\sqrt{s} = 13.6$ TeV proton-proton collisions by the ATLAS detector and correspond to an integrated luminosity of 56 fb$^{-1}$. Events are reconstructed using a kinematic likelihood technique which maps the jets to the $t\bar{t}$ decay products. The $b$-jet tagging efficiency is measured from jets arising from leptonically decaying top quarks and the $c$-jet mistagging efficiency is obtained from jets arising from hadronic $W$ decays. The efficiencies are measured as a function of jet transverse momentum in intervals of the tagging-variable distribution. The $b$-jet ($c$-jet) tagging efficiency measurements reach a precision of better than 2% (5%). Each $b$-jet efficiency is combined with an independent measurement using $t\bar{t}$ events where both $W$ bosons decay leptonically.

==> flattened/fig_01a.txt <==
Distributions of the GN2 discriminant of the leptonic top-jet for events where the hadronic top-jet is tagged in the 0-65&percnt; interval
and both W-jets are untagged. The simulation
is split according to the flavour of the jet. The normalisations and b-jet tagging and cjet mistagging
efficiency scale factors, determined in the fit described in this section, are not applied to the simulation in
(a) but are applied in (b). The distributions are shown
without systematic errors.
The dashed vertical lines demarcate the tagging intervals in
which the measurements of the (mis)tagging efficiency scale factors
are made.
 (a) Pre-fit

==> flattened/fig_01b.txt <==
Distributions of the GN2 discriminant of the leptonic top-jet for events where the hadronic top-jet is tagged in the 0-65&percnt; interval
and both W-jets are untagged. The simulation
is split according to the flavour of the jet. The normalisations and b-jet tagging and cjet mistagging
efficiency scale factors, determined in the fit described in this section, are not applied to the simulation in
(a) but are applied in (b). The distributions are shown
without systematic errors.
The dashed vertical lines demarcate the tagging intervals in
which the measurements of the (mis)tagging efficiency scale factors
are made.
 (b) Post-fit

==> flattened/fig_02a.txt <==
Distributions of the invariant mass of the charged lepton and leptonic top-jet for events where the hadronic top-jet is tagged in the 0&ndash;65&percnt;
interval and the leptonic top-jet and both W-jets are untagged. The simulation
is split according to the flavour of the jet. The normalisations and b-jet tagging and cjet mistagging
efficiency scale factors, determined in the fit described in this section, are not applied to the simulation in
(a) but are applied in (b). The distributions are shown
without systematic errors. The dashed vertical lines demarcate the intervals into which the events are separated. (a) Pre-fit

==> flattened/fig_02b.txt <==
Distributions of the invariant mass of the charged lepton and leptonic top-jet for events where the hadronic top-jet is tagged in the 0&ndash;65&percnt;
interval and the leptonic top-jet and both W-jets are untagged. The simulation
is split according to the flavour of the jet. The normalisations and b-jet tagging and cjet mistagging
efficiency scale factors, determined in the fit described in this section, are not applied to the simulation in
(a) but are applied in (b). The distributions are shown
without systematic errors. The dashed vertical lines demarcate the intervals into which the events are separated. (b) Post-fit

==> flattened/fig_03a.txt <==
Distributions of the GN2 discriminant of the tagged W-jet
for events where the other W-jet is
untagged and both top-jets are tagged with a value in the
0-65&percnt; interval. The simulation is split according to the
flavour of the jet. The normalisations and b-jet tagging and cjet mistagging
efficiency scale factors, determined in the fit described in this section, are not
applied to the simulation in (a) but are applied in (b). The distributions
are shown without systematic errors. The solid vertical lines demarcate
the tagging intervals in which the measurements of the (mis)tagging
efficiency scale factors are made. The dashed vertical line denotes
the extra splitting in the tightest tagging interval, which is used to
help determine the background normalisation. (a) Pre-fit

==> flattened/fig_03b.txt <==
Distributions of the GN2 discriminant of the tagged W-jet
for events where the other W-jet is
untagged and both top-jets are tagged with a value in the
0-65&percnt; interval. The simulation is split according to the
flavour of the jet. The normalisations and b-jet tagging and cjet mistagging
efficiency scale factors, determined in the fit described in this section, are not
applied to the simulation in (a) but are applied in (b). The distributions
are shown without systematic errors. The solid vertical lines demarcate
the tagging intervals in which the measurements of the (mis)tagging
efficiency scale factors are made. The dashed vertical line denotes
the extra splitting in the tightest tagging interval, which is used to
help determine the background normalisation. (b) Post-fit

==> flattened/fig_04.txt <==
Distribution of the GN2 discriminant for the 0&ndash;65&percnt; tagging interval for
the hadronic top-jet for events where both W-jets are untagged. The simulation
is split according to the flavour of the jet. The normalisations and b-jet tagging and cjet mistagging
efficiency scale factors, determined in the fit described in this section, are applied to the simulation. The distributions are shown
without systematic errors.

==> flattened/fig_05a.txt <==
 The b-jet pseudo-continuous tagging efficiency SFs measured in semileptonic (1&nbsp;lep) tt&#772;
events shown as a function of jet p<sub>T</sub> for the six
tagging intervals. Also shown are the measurements made in dileptonic (2&nbsp;lep) tt&#772; events and the combination (1+2&nbsp;lep).
The SFs are shown for the PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/fig_05b.txt <==
 The b-jet pseudo-continuous tagging efficiency SFs measured in semileptonic (1&nbsp;lep) tt&#772;
events shown as a function of jet p<sub>T</sub> for the six
tagging intervals. Also shown are the measurements made in dileptonic (2&nbsp;lep) tt&#772; events and the combination (1+2&nbsp;lep).
The SFs are shown for the PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/fig_05c.txt <==
 The b-jet pseudo-continuous tagging efficiency SFs measured in semileptonic (1&nbsp;lep) tt&#772;
events shown as a function of jet p<sub>T</sub> for the six
tagging intervals. Also shown are the measurements made in dileptonic (2&nbsp;lep) tt&#772; events and the combination (1+2&nbsp;lep).
The SFs are shown for the PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/fig_05d.txt <==
 The b-jet pseudo-continuous tagging efficiency SFs measured in semileptonic (1&nbsp;lep) tt&#772;
events shown as a function of jet p<sub>T</sub> for the six
tagging intervals. Also shown are the measurements made in dileptonic (2&nbsp;lep) tt&#772; events and the combination (1+2&nbsp;lep).
The SFs are shown for the PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/fig_05e.txt <==
 The b-jet pseudo-continuous tagging efficiency SFs measured in semileptonic (1&nbsp;lep) tt&#772;
events shown as a function of jet p<sub>T</sub> for the six
tagging intervals. Also shown are the measurements made in dileptonic (2&nbsp;lep) tt&#772; events and the combination (1+2&nbsp;lep).
The SFs are shown for the PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/fig_05f.txt <==
 The b-jet pseudo-continuous tagging efficiency SFs measured in semileptonic (1&nbsp;lep) tt&#772;
events shown as a function of jet p<sub>T</sub> for the six
tagging intervals. Also shown are the measurements made in dileptonic (2&nbsp;lep) tt&#772; events and the combination (1+2&nbsp;lep).
The SFs are shown for the PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/fig_06a.txt <==
 The cjet pseudo-continuous mistagging efficiency SFs measured in semileptonic tt&#772; events
shown as a function of jet p<sub>T</sub> for the six
tagging intervals. The SFs are shown for the PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/fig_06b.txt <==
 The cjet pseudo-continuous mistagging efficiency SFs measured in semileptonic tt&#772; events
shown as a function of jet p<sub>T</sub> for the six
tagging intervals. The SFs are shown for the PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/fig_06c.txt <==
 The cjet pseudo-continuous mistagging efficiency SFs measured in semileptonic tt&#772; events
shown as a function of jet p<sub>T</sub> for the six
tagging intervals. The SFs are shown for the PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/fig_06d.txt <==
 The cjet pseudo-continuous mistagging efficiency SFs measured in semileptonic tt&#772; events
shown as a function of jet p<sub>T</sub> for the six
tagging intervals. The SFs are shown for the PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/fig_06e.txt <==
 The cjet pseudo-continuous mistagging efficiency SFs measured in semileptonic tt&#772; events
shown as a function of jet p<sub>T</sub> for the six
tagging intervals. The SFs are shown for the PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/fig_06f.txt <==
 The cjet pseudo-continuous mistagging efficiency SFs measured in semileptonic tt&#772; events
shown as a function of jet p<sub>T</sub> for the six
tagging intervals. The SFs are shown for the PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/fig_07a.txt <==
 The b-jet (cjet) pseudo-continuous (mis)tagging efficiencies
measured in semileptonic tt&#772; events shown as points as a function of tagging interval
for the four jet-p<sub>T</sub> ranges.
Included in the plots are the corresponding MC efficiencies when using the
PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/fig_07b.txt <==
 The b-jet (cjet) pseudo-continuous (mis)tagging efficiencies
measured in semileptonic tt&#772; events shown as points as a function of tagging interval
for the four jet-p<sub>T</sub> ranges.
Included in the plots are the corresponding MC efficiencies when using the
PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/fig_07c.txt <==
 The b-jet (cjet) pseudo-continuous (mis)tagging efficiencies
measured in semileptonic tt&#772; events shown as points as a function of tagging interval
for the four jet-p<sub>T</sub> ranges.
Included in the plots are the corresponding MC efficiencies when using the
PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/fig_07d.txt <==
 The b-jet (cjet) pseudo-continuous (mis)tagging efficiencies
measured in semileptonic tt&#772; events shown as points as a function of tagging interval
for the four jet-p<sub>T</sub> ranges.
Included in the plots are the corresponding MC efficiencies when using the
PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/tab_01.txt <==
The measured b-jet pseudo-continuous tagging efficiency SFs measured in semileptonic tt&#772; events, listed with the total, relative statistical and relative systematic uncertainties for each tagging and jet-p<sub>T</sub> interval. The SFs are listed for the PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/tab_02.txt <==
The contributions to the
b-jet pseudo-continuous tagging efficiency SF systematic uncertainties measured in semileptonic tt&#772; events, listed as a function of jet p<sub>T</sub> for six
tagging intervals. Included are the relative uncertainties related to the tt&#772; modelling, the jets and E<sub>T</sub><sup>miss</sup>, the light-flavour jet SF and all other sources. 

==> flattened/tab_03.txt <==
The measured cjet pseudo-continuous mistagging efficiency SFs measured in semileptonic tt&#772; events, listed with the total, relative statistical and relative systematic uncertainties for each tagging and jet-p<sub>T</sub> interval. The SFs are listed for the PYTHIA[8] + EVTGEN fragmentation model.

==> flattened/tab_04.txt <==
The contributions to the
cjet pseudo-continuous mistagging efficiency SF systematic uncertainties measured in semileptonic tt&#772; events, listed as a function of jet p<sub>T</sub> for six
tagging intervals. Included are the relative uncertainties related to the tt&#772; modelling, the jets and E<sub>T</sub><sup>miss</sup>, the light-flavour jet SF, the b-jet 
SF, and all other sources. 
